Molecular line study of massive star forming regions from the RMS survey

In this paper we selected a sample of massive star forming regions from the Red MSX Source (RMS) survey, to study star formation activities (mainly outflow and inflow signatures).

==> readme.txt <==
% readme.txt v1.1 2001 February 09
% for Monthly Notices LaTeX class file
%
% The files for mn2e are as follows:
% readme.txt      this file
% mn2e.cls        MNRAS LaTeX 2e class file
% mn2e.bst        BibTeX style file
% new_feat.tex    list of features new to the class file
%                 This may be typeset to produce a DVI file
%                 if required
%
% For general instructions on preparing Monthly Notices papers in
% LaTeX, please refer to the MNRAS LaTeX style guide for authors,
% available on the CTAN sites in subdirectory
% /tex-archive/macros/latex209/mnras.
%
% Note that there is a known bug in the .bst file: for very
% long author lists BibTeX reports an error. 
% We are aware of the problem and hope to correct this
% in a future release
